Optimal Resource Allocation with Semi-Bandit Feedback

We study a sequential resource allocation problem involving a fixed number of recurring jobs. At each time-step the manager should distribute available resources among the jobs in order to maximise the expected number of completed jobs. Allocating more resources to a given job increases the probability that it completes, but with a cut-off. Specifically, we assume a linear model where the probability increases linearly until it equals one, after which allocating additional resources is wasteful. We assume the difficulty of each job is unknown and present the first algorithm for this problem and prove upper and lower bounds on its regret. Despite its apparent simplicity, the problem has a rich structure: we show that an appropriate optimistic algorithm can improve its learning speed dramatically beyond the results one normally expects for similar problems as the problem becomes resource-laden.

==> exp1.txt <==
2.000000 14.039896
2.050000 67.687035
2.100000 106.334206
2.150000 133.016022
2.200000 149.109695
2.250000 162.583862
2.300000 170.862732
2.350000 175.079529
2.400000 180.800751
2.450000 180.850983
2.500000 182.617783
2.549999 183.773895
2.599999 183.554932
2.649999 182.725433
2.699999 180.092224
2.749999 180.635300
2.799999 177.472076
2.849999 179.242798
2.899999 175.889801
2.949999 175.660385
2.999999 173.169037
3.049999 172.116882
3.099999 167.732315
3.149999 169.470795
3.199999 165.871490
3.249999 165.818237
3.299999 162.241516
3.349999 162.157394
3.399999 159.769104
3.449999 160.016464
3.499999 158.922455
3.549999 157.635406
3.599998 155.191696
3.649998 155.468353
3.699998 153.283417
3.749998 154.555191
3.799998 151.819000
3.849998 150.158615
3.899998 151.337433
3.949998 148.464310
3.999998 149.030228
4.049998 146.165482
4.099998 146.621475
4.149999 145.258728
4.199999 146.108932
4.249999 145.181335
4.299999 145.017059
4.349999 142.997528
4.400000 142.372986
4.450000 144.980957
4.500000 141.041870
4.550000 142.336304
4.600000 140.704773
4.650001 139.182785
4.700001 137.456650
4.750001 138.610764
4.800001 137.048416
4.850001 136.504425
4.900002 136.480698
4.950002 137.205780
5.000002 134.724991
5.050002 135.259277
5.100002 134.651596
5.150002 132.782639
5.200003 134.804825
5.250003 133.697021
5.300003 133.394073
5.350003 133.196396
5.400003 134.250046
5.450004 132.601425
5.500004 131.903534
5.550004 130.914902
5.600004 129.797256
5.650004 132.311569
5.700005 130.440475
5.750005 131.305084
5.800005 129.124130
5.850005 130.205811
5.900005 129.587234
5.950006 129.551956
6.000006 128.205826
6.050006 130.444366
6.100006 127.662514
6.150006 128.459351
6.200006 127.314438
6.250007 127.455635
6.300007 126.448669
6.350007 128.264511
6.400007 127.110741
6.450007 125.726524
6.500008 126.627815
6.550008 125.979424
6.600008 124.919281
6.650008 126.394882
6.700008 126.493622
6.750009 125.330299
6.800009 124.311371
6.850009 125.435326
6.900009 124.595551
6.950009 124.268486
7.000010 125.677605
7.050010 123.690948
7.100010 124.668655
7.150010 123.072227
7.200010 121.448799
7.250010 123.513527
7.300011 123.490211
7.350011 123.499710
7.400011 121.554596
7.450011 122.037865
7.500011 122.096069
7.550012 122.769646
7.600012 123.002594
7.650012 122.196358
7.700012 122.127007
7.750012 121.418945
7.800013 121.303421
7.850013 122.072060
7.900013 120.978889
7.950013 121.847198
8.000013 119.559624
8.050014 120.139297
8.100014 120.693047
8.150014 120.346275
8.200014 120.105652
8.250014 119.724854
8.300014 119.676483
8.350015 120.740562
8.400015 119.987419
8.450015 120.440208
8.500015 118.918007
8.550015 120.769287
8.600016 120.654320
8.650016 120.344971
8.700016 119.410118
8.750016 118.853622
8.800016 119.348450
8.850017 119.539711
8.900017 120.928307
8.950017 119.602188
9.000017 118.790260
9.050017 117.409821
9.100018 119.758675
9.150018 118.554634
9.200018 116.821548
9.250018 119.387512
9.300018 117.649689
9.350019 118.876144
9.400019 118.189476
9.450019 118.385094
9.500019 118.119270
9.550019 118.254494
9.600019 118.670212
9.650020 117.972198
9.700020 117.861397
9.750020 118.996902
9.800020 119.103294
9.850020 117.476227
9.900021 117.950043
9.950021 116.923256


==> exp2.txt <==
100 5.566960
40100 38.336624
80100 40.370160
120100 41.811122
160100 42.426328
200100 42.917509
240100 43.331211
280100 43.768013
320100 43.927179
360100 44.057386
400100 44.146372
440100 44.204147
480100 44.294772
520100 44.561742
560100 44.541500
600100 44.445507
640100 44.538507
680100 44.572215
720100 44.571485
760100 44.439767
800100 44.278466
840100 44.435698
880100 44.298044
920100 44.140150
960100 43.967628


==> exp3.txt <==
0.400000 5460.490723
0.410000 5502.977051
0.420000 5486.257324
0.430000 5497.422363
0.440000 5497.569824
0.450000 5533.953613
0.460000 5531.527344
0.470000 5515.169434
0.480000 5532.309570
0.490000 5538.938965
0.500000 5540.883301
0.510000 5519.392578
0.520000 5495.488281
0.530000 5453.408203
0.540000 5450.828125
0.550000 5468.333984
0.560000 5462.520996
0.570000 5439.475098
0.580000 5442.508789
0.590000 5460.317871
0.600000 5482.723633
0.610000 3966.594482
0.620000 3377.256348
0.630000 3062.697510
0.640000 2828.202881
0.650000 2681.006348
0.660000 2570.868652
0.670000 2468.716309
0.680000 2400.610840
0.690000 2332.591797
0.700000 2274.421387
0.710000 2242.000732
0.720000 2239.822510
0.730000 2158.057617
0.740000 2150.574951
0.750000 2134.835938
0.760000 2108.987305
0.770000 2073.264893
0.780000 2070.479248
0.790000 2057.625732
0.800000 2031.053345
0.810000 2020.551880
0.820000 2018.329346
0.830000 2025.532104
0.840000 2013.322510
0.850000 1997.392700
0.860000 1969.838989
0.870000 1976.893555
0.880000 1983.780151
0.890000 1987.880005
0.900000 1976.329956
0.910000 2001.253296
0.920000 1958.332886
0.930000 1982.080444
0.940000 1976.192139
0.950000 1976.445679
0.960000 1974.457520
0.969999 1968.021851
0.979999 1990.995361
0.989999 1992.792114
0.999999 1983.774170


==> exp4.txt <==
1000 905.320129 898.169373
2000 1347.335571 1435.254028
3000 1662.247681 1814.145874
4000 1896.605835 2173.804688
5000 2134.883789 2499.433838
6000 2238.862793 2733.282227
7000 2414.608398 3030.326660
8000 2531.445068 3256.228271
9000 2654.059814 3453.775635
10000 2774.823975 3689.087891
11000 2869.793213 3900.131592
12000 2934.142822 4069.310059
13000 3027.181885 4246.458984
14000 3097.006592 4428.871582
15000 3201.007080 4616.276367
16000 3218.546143 4814.573730
17000 3321.751953 4959.463867
18000 3365.044434 5123.429688
19000 3444.706543 5273.583984
20000 3485.480713 5416.457520
21000 3551.502930 5569.024414
22000 3599.600342 5689.900391
23000 3636.819580 5879.347168
24000 3716.158447 5980.461914
25000 3712.497803 6086.018555
26000 3793.089111 6220.132324
27000 3816.802002 6366.938477
28000 3849.798828 6534.831055
29000 3906.301758 6612.920898
30000 3930.763672 6741.220703
31000 3970.869141 6886.606445
32000 3998.034180 6985.583984
33000 4071.363770 7124.832520
34000 4073.812012 7214.343262
35000 4104.666504 7313.148926
36000 4192.509766 7416.061523
37000 4184.893555 7524.831055
38000 4221.575684 7659.317383
39000 4232.874023 7815.751465
40000 4303.029785 7859.245117
41000 4276.556152 7969.860840
42000 4347.832520 8074.365234
43000 4357.418457 8186.725098
44000 4407.312500 8294.574219
45000 4428.229980 8409.734375
46000 4453.002930 8476.455078
47000 4469.157227 8568.316406
48000 4513.251953 8693.847656
49000 4506.248535 8740.861328
50000 4540.424805 8863.705078
51000 4609.262207 8955.099609
52000 4602.594727 9110.074219
53000 4641.216309 9158.339844
54000 4699.175781 9227.158203
55000 4694.965332 9322.769531
56000 4711.431641 9421.292969
57000 4703.533203 9520.201172
58000 4753.522461 9610.211914
59000 4754.770508 9673.076172
60000 4799.799805 9748.590820
61000 4796.423828 9855.021484
62000 4796.723633 9974.809570
63000 4804.524902 10033.216797
64000 4870.919922 10127.709961
65000 4882.113281 10213.979492
66000 4933.882324 10290.751953
67000 4917.193359 10376.761719
68000 4967.559082 10465.352539
69000 4979.206055 10529.396484
70000 4990.634766 10607.745117
71000 5019.722168 10712.271484
72000 5033.836426 10769.869141
73000 5064.679688 10840.543945
74000 5077.291992 10950.802734
75000 5077.461426 10996.486328
76000 5097.484863 11112.071289
77000 5110.567871 11152.518555
78000 5128.428223 11242.455078
79000 5151.674316 11367.613281
80000 5180.831055 11425.719727
81000 5185.553223 11468.414062
82000 5165.685547 11552.949219
83000 5215.387695 11645.013672
84000 5212.180176 11679.222656
85000 5256.325684 11769.767578
86000 5250.056641 11846.340820
87000 5249.728027 11894.889648
88000 5245.189453 11997.117188
89000 5308.228516 12076.252930
90000 5335.397461 12138.258789
91000 5333.664062 12209.159180
92000 5334.188477 12274.960938
93000 5367.601562 12356.407227
94000 5361.476074 12438.575195
95000 5426.581055 12516.065430
96000 5397.382812 12595.605469
97000 5431.066895 12655.471680
98000 5434.568848 12665.820312
99000 5461.590332 12761.073242
100000 5431.476562 12830.497070

